Performance Weighting for Robust Federated Learning Against Corrupted Sources

Federated Learning has emerged as a dominant computational paradigm for distributed machine learning. Its unique data privacy properties allow us to collaboratively train models while offering participating clients certain privacy-preserving guarantees. However, in real-world applications, a federated environment may consist of a mixture of benevolent and malicious clients, with the latter aiming to corrupt and degrade federated model's performance. Different corruption schemes may be applied such as model poisoning and data corruption. Here, we focus on the latter, the susceptibility of federated learning to various data corruption attacks. We show that the standard global aggregation scheme of local weights is inefficient in the presence of corrupted clients. To mitigate this problem, we propose a class of task-oriented performance-based methods computed over a distributed validation dataset with the goal to detect and mitigate corrupted clients. Specifically, we construct a robust weight aggregation scheme based on geometric mean and demonstrate its effectiveness under random label shuffling and targeted label flipping attacks.

==> Performance Weighting for Robust Federated Learning Against Corrupted Sources_v2_arXiv/snippets.txt <==
% while also demonstrating the effectiveness of a collection classification metrics. 

% Moreover, compared to the Error Rate and Loss Function based Rejection approach presented in \citet{fang2020local}, we evaluate every local model against the distributed validation dataset prior to the global aggregation step instead of evaluating the global model with and without the local model. 

% Moreover, compared to the \textit{full knowledge} scenario where the adversary has knowledge of all local training datasets and learners local models, in this work, we only consider the case where the adversary has \textit{partial knowledge} and knows only the local training datasets and models of the compromised learners. 

% Similar to Sybil attacks \citet{douceur2002sybil} in large-scale distributed systems, we inspect different compromising degrees a large number of honest learners with their total number


% Our Performance Weighting scheme bears similarities with 

% Adversarial machine learning \cite{huang2011adversarial}
% Model poisoning in ML and FL
% Data poisoning in ML and FL

% Introduce Symmetric Label Noise \citet{van2015learning,rolnick2017deep,ghosh2017robust}

% Problem with existing approaches \citet{fang2020local} is that 
% Assumption, a representative validation dataset for the federated learning problem cannot be formed or the existing validation dataset does not represent the distribution of the learning   

% In our settings, similar to \citet{fang2020local} we assume that the aggregation rule applied on the learners local models by the federation controller is not publicly available.  

% Moreover, like Sybil attacks \citet{douceur2002sybil} in large-scale distributed
% systems, we assume that the attacker is capable of compromising $f$ benign learners and the total number of malicious learners is at most 50\% of the entire federation population. 

% Compared to the \textit{full knowledge} scenario where the adversary has knowledge of all local training datasets and learners local models, in this work, we only consider the case where the adversary has \textit{partial knowledge}. In this latter scenario, the adversary knows only the local training datasets and models of the compromised learners.     

% Compared to the Error Rate and Loss Function based Rejection (ERR, LFR respectively) presented in \citet{fang2020local}, we evaluate every individual local model prior to aggregation instead of the global model with and without the local model. In other words, we use the validation based approach to assign a performance score to the local model of every learner prior to applying the aggregation rule.

==> snippets.txt <==
% while also demonstrating the effectiveness of a collection classification metrics. 

% Moreover, compared to the Error Rate and Loss Function based Rejection approach presented in \citet{fang2020local}, we evaluate every local model against the distributed validation dataset prior to the global aggregation step instead of evaluating the global model with and without the local model. 

% Moreover, compared to the \textit{full knowledge} scenario where the adversary has knowledge of all local training datasets and learners local models, in this work, we only consider the case where the adversary has \textit{partial knowledge} and knows only the local training datasets and models of the compromised learners. 

% Similar to Sybil attacks \citet{douceur2002sybil} in large-scale distributed systems, we inspect different compromising degrees a large number of honest learners with their total number


% Our Performance Weighting scheme bears similarities with 

% Adversarial machine learning \cite{huang2011adversarial}
% Model poisoning in ML and FL
% Data poisoning in ML and FL

% Introduce Symmetric Label Noise \citet{van2015learning,rolnick2017deep,ghosh2017robust}

% Problem with existing approaches \citet{fang2020local} is that 
% Assumption, a representative validation dataset for the federated learning problem cannot be formed or the existing validation dataset does not represent the distribution of the learning   

% In our settings, similar to \citet{fang2020local} we assume that the aggregation rule applied on the learners local models by the federation controller is not publicly available.  

% Moreover, like Sybil attacks \citet{douceur2002sybil} in large-scale distributed
% systems, we assume that the attacker is capable of compromising $f$ benign learners and the total number of malicious learners is at most 50\% of the entire federation population. 

% Compared to the \textit{full knowledge} scenario where the adversary has knowledge of all local training datasets and learners local models, in this work, we only consider the case where the adversary has \textit{partial knowledge}. In this latter scenario, the adversary knows only the local training datasets and models of the compromised learners.     

% Compared to the Error Rate and Loss Function based Rejection (ERR, LFR respectively) presented in \citet{fang2020local}, we evaluate every individual local model prior to aggregation instead of the global model with and without the local model. In other words, we use the validation based approach to assign a performance score to the local model of every learner prior to applying the aggregation rule.
